The Fine Line: Navigating Large Language Model Pretraining with Down-streaming Capability Analysis

Uncovering early-stage metrics that reflect final model performance is one core principle for large-scale pretraining. The existing scaling law demonstrates the power-law correlation between pretraining loss and training flops, which serves as an important indicator of the current training state for large language models. However, this principle only focuses on the model's compression properties on the training data, resulting in an inconsistency with the ability improvements on the downstream tasks. Some follow-up works attempted to extend the scaling-law to more complex metrics (such as hyperparameters), but still lacked a comprehensive analysis of the dynamic differences among various capabilities during pretraining. To address the aforementioned limitations, this paper undertakes a comprehensive comparison of model capabilities at various pretraining intermediate checkpoints. Through this analysis, we confirm that specific downstream metrics exhibit similar training dynamics across models of different sizes, up to 67 billion parameters. In addition to our core findings, we've reproduced Amber and OpenLLaMA, releasing their intermediate checkpoints. This initiative offers valuable resources to the research community and facilitates the verification and exploration of LLM pretraining by open-source researchers. Besides, we provide empirical summaries, including performance comparisons of different models and capabilities, and tuition of key metrics for different training phases. Based on these findings, we provide a more user-friendly strategy for evaluating the optimization state, offering guidance for establishing a stable pretraining process.

==> result_csv/amber-7b-summary.csv <==
dataset,version,metric,mode,amber/8.39B,amber/20.97B,amber/29.36B,amber/41.94B,amber/50.33B,amber/58.72B,amber/71.30B,amber/79.69B,amber/88.08B,amber/100.66B,amber/201.33B,amber/301.99B,amber/398.46B,amber/499.12B,amber/599.79B,amber/700.45B,amber/801.11B,amber/901.78B,amber/998.24B,amber/1098.91B,amber/1199.57B,amber/1300.23B
------- MMLU details -------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
mmlu-humanities,-,naive_average,ppl,25.54,25.99,26.21,24.47,24.66,23.43,26.25,27,24.92,24.51,25.5,25.38,25.06,26.09,26.55,26.79,27.88,29.95,34.37,35,41.63,42.17
mmlu-stem,-,naive_average,ppl,27.34,24.65,27.32,26.25,26.83,27.2,28.78,27.03,25.62,24.09,24.94,28.77,26.54,24.69,23.53,28.12,29.24,29.21,33.38,35.39,35.84,36
mmlu-social-science,-,naive_average,ppl,28.17,22.49,22.88,26.57,28.25,28.82,24.98,27.5,23.24,24.7,24.06,29.91,24.06,22.6,24.07,26.9,31.76,30.8,36.87,43.21,45.41,47.09
mmlu-other,-,naive_average,ppl,27.55,25.21,26.29,27.16,28.17,26.99,23.96,28.58,23.85,26.5,28.35,29.25,26.69,25.52,27.34,27.04,29.18,32.95,37.43,41.42,44.93,45.95
mmlu,-,naive_average,ppl,27.15,24.63,25.9,26.12,26.94,26.63,26.31,27.48,24.55,24.86,25.66,28.35,25.71,24.76,25.2,27.31,29.45,30.56,35.26,38.32,41.25,42.01
---- Standard Benchmarks ---,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
BoolQ,314797,accuracy,ppl,52.08,57.8,60.21,59.24,53.18,60.03,59.72,58.26,62.63,58.87,63.61,60.12,64.65,68.41,67.65,69.54,66.54,73.12,69.51,73.58,73.06,73.67
piqa,0cfff2,accuracy,ppl,66.16,69.97,70.67,72.36,71.82,71.71,73.34,73.56,73.34,73.23,73.99,75.57,76.39,76.99,76.28,77.69,76.22,77.53,76.82,78.07,78.02,78.89
siqa,e8d8c5,accuracy,ppl,33.83,33.88,33.21,33.21,34.95,32.55,33.67,33.62,34.39,35.62,33.42,33.01,33.47,34.85,36.9,35.11,35.62,36.54,36.54,38.74,43.45,47.8
hellaswag,a6e128,accuracy,ppl,37.95,47.8,51.64,54.69,55.8,56.93,58.68,59.2,59.61,61.2,63.93,65.64,66.02,67.47,68.16,68.89,69.29,70.3,70.24,70.91,72.12,72.98
winogrande,55a66e,accuracy,ppl,52.25,52.17,52.72,53.75,54.06,53.75,55.56,55.33,56.35,55.49,57.22,58.09,58.72,58.88,59.91,59.27,60.54,59.98,60.62,60.54,60.62,61.4
ARC-e,2ef631,accuracy,ppl,25.93,27.69,27.87,24.16,22.05,23.1,24.34,26.98,26.63,26.81,29.98,27.16,23.28,24.16,28.75,26.46,28.75,27.69,33.51,32.8,44.97,49.38
ARC-c,2ef631,accuracy,ppl,28.81,24.41,20.34,23.05,26.1,28.47,29.49,28.47,24.41,28.14,27.12,29.15,29.83,29.83,30.17,27.8,28.14,29.15,28.14,31.19,35.59,33.22
openbookqa_fact,6aac9e,accuracy,ppl,24.2,24.6,25.4,22.8,25.8,20.4,25,23,24.4,24.6,22,23,24.8,21.8,31,25,30.8,30.6,30.8,43.6,49,53.8
commonsense_qa,e51e32,accuracy,ppl,36.77,45.21,49.39,49.63,53.73,54.14,55.77,55.86,54.3,56.27,58.23,60.03,60.52,60.03,62.33,63.39,62.98,63.06,64.13,61.59,64.29,64.13
mmlu,-,naive_average,ppl,27.15,24.63,25.9,26.12,26.94,26.63,26.31,27.48,24.55,24.86,25.66,28.35,25.71,24.76,25.2,27.31,29.45,30.56,35.26,38.32,41.25,42.01
------ Code Generation -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
openai_humaneval,-,-,-,1.83,6.1,4.27,4.88,6.71,6.71,7.93,9.15,7.93,10.37,7.93,7.93,9.15,12.2,14.63,11.59,11.59,15.24,15.24,14.63,19.51,18.9
mbpp,1e1056,score,gen,0.6,2.4,4.8,6.8,8,7.2,8.6,11.2,12,9.6,15.4,19,15.6,15.4,19,21,20.8,22.6,25.2,25.2,27.4,26
------ World Knowledge -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
nq,2121ce,score,gen,0.28,1.05,1.27,1.5,1.63,1.19,3.66,2.16,2.13,3.8,5.51,3.05,5.21,2.77,2.55,2.74,8.01,8.53,8.95,5.68,8.86,5.65
triviaqa,2121ce,score,gen,0.75,2.21,3.02,5.76,5.08,5.7,13.13,10.25,8.5,14.15,20.1,12.7,20.88,18.25,17.64,20.55,27.95,31.23,35.52,27.1,29.87,30.58
--- Reading Comprehension --,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
squad2.0,1710bc,score,gen,4.4,9.47,15.97,18.48,16.37,13.59,30.94,23.09,21.44,20.63,22.4,16.62,15.51,17.99,21.03,24.05,23.88,23.24,28.52,28.46,25.81,28.36
---------- Math -----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
math,265cce,accuracy,gen,1.48,1.46,1.18,1.38,1.2,0.88,1.3,1.7,1.18,1.34,1.98,1.76,2.02,1.88,1.8,1.62,1.48,2.04,1.92,1.82,2.48,2.86
gsm8k,1d7fe4,accuracy,gen,1.14,1.67,0.83,1.36,1.06,1.44,1.9,1.06,1.36,2.12,2.2,3.64,3.34,3.87,3.64,4.85,5.53,6.75,7.73,7.43,8.19,9.17
TheoremQA,ef26ca,accuracy,gen,0,0,0.12,0.12,0,0,0.12,0.12,0.25,0.25,0.25,0.25,1,0.38,0.88,1,0.62,0.62,0.38,1.12,1,0.88
--------- Chinese ----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval,-,naive_average,ppl,23.96,23.96,24.26,28.47,23.25,25.37,24.03,25.88,25.58,21.29,26.44,25.1,21.77,23.96,27.54,26.31,28.68,25.8,29.71,30.72,30.4,32.42
ceval-stem,-,naive_average,ppl,23.22,23.5,24.09,29.47,24.28,28.06,26.45,26.26,28.19,23.77,27.8,28.02,19.53,23.21,25.58,24.04,28.02,25.46,28.11,29.89,27.68,31.43
ceval-social-science,-,naive_average,ppl,23.06,25.11,26,31.05,27.13,25.73,21.34,29.88,27.02,22.41,24.52,21.71,23.16,24.36,33.17,27.15,27.18,24.58,29.78,32.71,32.59,36.38
ceval-humanities,-,naive_average,ppl,26.99,25.32,23.19,28.03,19.64,21.47,20.3,23.46,22.62,16.76,24.35,20.9,23.58,25.61,25.99,27.3,25.54,24.4,27,28.18,29.62,28.14
ceval-other,-,naive_average,ppl,23.09,22.41,24.05,24.76,21.45,24.05,25.8,23.99,22.47,20.29,27.82,27.09,22.79,23.31,27.56,28.71,34.39,28.93,35.25,32.96,34.13,34.89
ceval-hard,-,naive_average,ppl,23.82,25.14,24.6,29.75,24.78,28.45,25.67,27,27.73,20.15,27.89,26.5,18.41,23.82,26.34,21.51,27.58,23.68,28.5,27,26.71,28.15
cmmlu,-,naive_average,ppl,25.78,24.83,25.04,24.86,25.56,25.82,24.96,24.82,25.25,25.3,25.3,25.6,24.98,25.74,25.37,25.81,25.55,26.53,27.22,29.83,30.47,30.64
cmmlu-humanities,-,naive_average,ppl,25.17,24.76,24.96,24.91,25.39,26.24,23.94,24.86,24,24.86,26.01,24.96,25.15,25.47,26.23,25.6,26.44,25.42,27.49,30.54,30.91,30.84
cmmlu-stem,-,naive_average,ppl,25.67,24.3,24.2,24.6,24.38,25.71,24.35,24.8,25.76,25.69,25.31,25.74,25.16,26.53,25.36,25.26,25.28,26.34,25.47,27.21,27.96,28.77
cmmlu-social-science,-,naive_average,ppl,26.49,25.55,25.61,24.99,26.22,25.39,25.55,24.71,25.85,25.32,24.69,26.08,24.44,25.62,25.29,26.46,25.46,27.01,26.66,30.07,31.47,31.57
cmmlu-other,-,naive_average,ppl,25.41,24.41,25.23,24.93,26.08,26.19,25.66,24.99,24.87,25.19,25.57,25.3,25.42,25.26,24.72,25.65,25.2,26.98,29.78,31.84,31.47,31.22
cmmlu-china-specific,-,naive_average,ppl,25.89,25.22,25.72,25.53,25.67,25.45,26.55,24.6,24.7,25.59,24.36,26.44,24.44,25.35,24.78,25.76,25.95,26.2,27.99,28.92,28.78,28.35

==> result_csv/baichuan2-7b-summary.csv <==
dataset,version,metric,mode,00220B,00440B,00660B,00880B,01100B,01320B,01540B,01760B,01980B,02200B,02420B
------- MMLU details -------,-,-,-,-,-,-,-,-,-,-,-,-,-,-
mmlu-humanities,-,naive_average,ppl,25.87,36.3,51.53,51.22,53.74,56.34,56.27,59.25,58.56,59.74,59.35
mmlu-stem,-,naive_average,ppl,24.23,31.22,39.78,40.25,41.59,42.36,43.48,43.37,44.85,45.26,45.46
mmlu-social-science,-,naive_average,ppl,24.94,39.28,52.17,54.54,57.92,58.7,59.4,61.7,62.53,63.05,63.1
mmlu-other,-,naive_average,ppl,27.16,37.2,49.39,50.52,51.51,53.52,55.03,54.57,57.01,56.76,56.24
mmlu,-,naive_average,ppl,25.42,35.44,47.26,48.1,50.06,51.53,52.38,53.4,54.47,54.93,54.8
---- Standard Benchmarks ---,-,-,-,-,-,-,-,-,-,-,-,-,-,-
BoolQ,314797,accuracy,ppl,59.54,55.6,66.64,68.38,69.76,72.6,72.87,72.66,73.85,73.7,74.07
piqa,0cfff2,accuracy,ppl,73.56,75.08,75.73,75.03,75.9,76.12,76.22,75.68,76.22,75.9,75.9
siqa,e8d8c5,accuracy,ppl,34.6,37.62,45.19,47.49,46.42,48.57,50.56,50.77,51.69,50.2,50.05
hellaswag,a6e128,accuracy,ppl,61.19,65.62,66.1,65.77,66.07,66.98,67.07,68.05,69.01,69.62,69.71
winogrande,55a66e,accuracy,ppl,61.01,62.59,60.46,61.33,61.8,61.56,61.01,62.27,62.51,63.3,63.06
ARC-e,2ef631,accuracy,ppl,26.81,31.04,61.2,65.96,70.9,73.72,74.07,79.01,77.95,76.01,76.01
ARC-c,2ef631,accuracy,ppl,21.36,27.12,37.97,44.07,49.15,55.25,54.24,56.61,56.61,58.31,56.95
openbookqa_fact,6aac9e,accuracy,ppl,28.4,42.4,46,59.8,65.4,67.2,69.2,74,70.8,71.8,75.6
commonsense_qa,5.55E+05,accuracy,ppl,58.89,61.83,63.23,59.46,59.21,60.77,65.52,66.34,67.08,67.49,67.73
mmlu,-,naive_average,ppl,25.42,35.44,47.26,48.1,50.06,51.53,52.38,53.4,54.47,54.93,54.8
------ Code Generation -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-
openai_humaneval,a82cae,humaneval_pass@1,gen,12.2,13.41,12.8,12.8,11.59,14.02,13.41,17.07,19.51,18.29,18.9
mbpp,1e1056,score,gen,13.6,19.4,19,18.6,20,23,21.8,23.8,24.2,24.8,25.8
------ World Knowledge -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-
nq,2121ce,score,gen,2.96,3.77,4.46,5.84,7.78,9.45,8.34,7.76,7.81,6.93,7.59
triviaqa,2121ce,score,gen,14.02,23.67,24.11,28.09,27.08,29.15,28.1,29.42,21.01,34.39,34.99
--- Reading Comprehension --,-,-,-,-,-,-,-,-,-,-,-,-,-,-
squad2.0,1710bc,score,gen,27.09,29.23,28.54,30.85,32.44,32.81,34.12,31.53,33.85,39.03,37.88
---------- Math -----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-
math,265cce,accuracy,gen,2.24,3.88,2.96,3.78,4.82,5.04,4.64,5.16,5.7,6.26,6.02
gsm8k,1d7fe4,accuracy,gen,6.97,10.39,13.8,14.86,17.21,19.86,18.42,21.23,23.12,22.29,25.32
TheoremQA,ef26ca,accuracy,gen,0.5,0.88,0.5,0.75,1.12,0.62,1,0.88,2,1.25,1.75
--------- Chinese ----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval,-,naive_average,ppl,25.99,37.98,46.62,49.51,49.12,52.21,52.91,55.6,55.49,55.99,54.98
ceval-stem,-,naive_average,ppl,21.89,31.97,39.1,43.17,41.19,45.31,44.97,48.29,43.75,45.59,46.3
ceval-social-science,-,naive_average,ppl,28.1,47.21,54.24,57.7,58.68,61.29,64.94,63.48,70.13,67.43,67.24
ceval-humanities,-,naive_average,ppl,28.85,39.28,51.82,53.8,53.64,56.5,56.9,60.89,62.27,64.31,59.6
ceval-other,-,naive_average,ppl,28.68,39.21,48.17,49.33,50.35,52.21,52.41,56.43,56.73,56.17,54.99
ceval-hard,-,naive_average,ppl,18.97,28.98,32.58,35.13,33.54,35.93,40.29,40.9,33.9,36.69,36.92
cmmlu,-,naive_average,ppl,25.64,36.16,46.88,48.57,50.39,51.82,52.62,55.33,55.92,56.21,57.29
cmmlu-humanities,-,naive_average,ppl,24.67,37.88,49.89,52.11,53.66,55.44,56.64,59.06,59.49,60.16,61.58
cmmlu-stem,-,naive_average,ppl,25.73,29.01,35.75,38.28,38.5,40.83,41.02,44.09,44.12,43.8,44.19
cmmlu-social-science,-,naive_average,ppl,25.42,38.79,51.39,52.82,55.29,55.97,57.29,59.27,60.67,60.69,62.17
cmmlu-other,-,naive_average,ppl,26.7,38.9,50.27,50.92,53.85,55.05,55.45,59.05,59.22,60.29,61.28
cmmlu-china-specific,-,naive_average,ppl,25.32,37.51,47.9,49.68,52.06,52.76,53.4,56.44,56.99,57.23,59.07


==> result_csv/deepseek-67b-summary.csv <==
dataset,version,metric,mode,200,400,600,800,1000,1200,1400,1600,1800,2000
------- MMLU details -------,-,-,-,-,-,-,-,-,-,-,-,-,-
mmlu-humanities,-,naive_average,ppl,38.08,59.46,65.73,68.31,70.17,70.23,72.01,74.2,74.6,77.11
mmlu-stem,-,naive_average,ppl,32.17,46.19,47.95,50.8,50.64,54.35,53.76,57.02,58.64,60.55
mmlu-social-science,-,naive_average,ppl,40.87,64.11,69.91,72.63,73.26,74.23,76.28,77.05,79.71,81.67
mmlu-other,-,naive_average,ppl,39.84,58.83,63.18,64.76,65.99,67.44,67.85,70.49,72.42,74.38
mmlu,-,naive_average,ppl,37.1,55.87,60.1,63.57,63.36,65.14,65.88,68.23,69.86,71.93
---- Standard Benchmarks ---,-,-,-,-,-,,-,-,-,-,-,-,-
BoolQ,314797,accuracy,ppl,72.69,78.29,82.35,83.67,84.04,85.63,86.27,86.54,87.4,88.23
piqa,0cfff2,accuracy,ppl,78.73,78.94,79.92,81.39,81.07,80.96,80.9,81.77,82.37,82.64
siqa,e8d8c5,accuracy,ppl,37.15,52.15,57.32,51.89,58.5,61.21,59.88,62.38,61.72,62.79
hellaswag,a6e128,accuracy,ppl,71.28,75.72,77.65,78.25,78.35,78.71,79.19,80.19,81.15,82.29
winogrande,55a66e,accuracy,ppl,64.8,68.9,70.56,72.69,72.14,72.77,74.98,73.16,75.37,76.01
ARC-e,2ef631,accuracy,ppl,33.33,70.19,83.25,83.77,88.01,88.71,89.95,90.48,93.83,93.65
ARC-c,2ef631,accuracy,ppl,26.44,51.19,68.81,69.83,74.92,74.24,77.63,80,84.07,86.44
openbookqa_fact,6aac9e,accuracy,ppl,31,61,74,69.4,79.6,73.8,75.6,80.4,80.8,81
commonsense_qa,5.55E+05,naive_average,ppl,67.65,67.24,81.5,72.48,68.39,68.3,70.19,70.68,75.43,74.45
mmlu,-,,ppl,37.1,55.87,60.1,62.57,63.36,65.14,65.88,68.23,69.86,71.93
------ Code Generation -----,-,-,-,-,-,,-,-,-,-,-,-,-
openai_humaneval,a82cae,humaneval_pass@1,gen,17.07,23.78,27.44,27.44,30.49,32.32,25.61,35.37,37.8,39.63
mbpp,1e1056,score,gen,25.2,36.2,40.6,42.2,41.2,45.2,48,50,53.4,55.4
------ World Knowledge -----,-,-,-,-,-,,-,-,-,-,-,-,-
nq,2121ce,score,gen,15.43,21.14,20.94,21.69,25.6,25.18,27.26,24.9,26.9,29.94
triviaqa,2121ce,score,gen,43.61,55.37,55.29,59.68,58.69,60.45,61.56,62.87,64.84,67.39
--- Reading Comprehension --,-,-,-,-,-,,-,-,-,-,-,-,-
squad2.0,1710bc,score,gen,40.39,43.58,46.77,44.5,42.34,49.15,48.43,51.69,57.64,57.02
---------- Math -----------,-,-,-,-,-,,-,-,-,-,-,-,-
math,265cce,accuracy,gen,2.28,4.78,7.06,7.88,8.5,9.34,10.66,11.24,14.42,15.9
gsm8k,1d7fe4,accuracy,gen,9.17,25.55,37.6,44.58,49.51,49.81,54.59,57.01,61.56,66.57
TheoremQA,ef26ca,accuracy,gen,1,1.75,1.38,2.25,2.25,3.38,2.12,3.12,2.5,2.62
--------- Chinese ----------,-,-,-,-,-,,-,-,-,-,-,-,-
ceval,-,naive_average,ppl,36.52,50.03,54.45,57.94,56.93,60.78,60.78,62.39,64.89,66.95
ceval-stem,-,naive_average,ppl,30.89,42.38,44.05,49.04,46.91,50.34,51.37,50.02,52.03,56.93
ceval-social-science,-,naive_average,ppl,41.85,61,64.68,67.94,70.86,75.7,72.15,74.67,79.43,79.56
ceval-humanities,-,naive_average,ppl,37.91,55.93,65.1,63.29,63.97,68.34,67.3,73.11,73.76,74.09
ceval-other,-,naive_average,ppl,40.53,48.07,53.41,59.68,55.44,58.66,61.02,62.98,66.19,66.57
ceval-hard,-,naive_average,ppl,25.64,32.31,32.66,34.71,35.39,35.62,38.3,35.38,35.88,39.32
cmmlu,-,naive_average,ppl,32.94,52.35,58.3,60.6,62.3,62.95,64.75,66.46,68.91,70.44
cmmlu-humanities,-,naive_average,ppl,34.9,56.88,63.84,67.72,69.79,70.11,72.53,73.97,76.95,78.52
cmmlu-stem,-,naive_average,ppl,29.13,40.43,44.38,45.35,47.81,48.01,49.38,52.61,54.17,56.61
cmmlu-social-science,-,naive_average,ppl,33.64,56.83,63.45,65.56,66.85,67.61,69.44,70.59,73.49,73.95
cmmlu-other,-,naive_average,ppl,34.51,55.37,61.7,64.45,65.56,66.84,68.53,69.58,71.94,73.94
cmmlu-china-specific,-,naive_average,ppl,32.69,52.14,58.98,61.57,62.54,63.55,65.32,66.58,70.23,71.73


==> result_csv/deepseek-7b-summary.csv <==
dataset,version,metric,mode,200,400,600,800,1000,1200,1400,1600,1800,2000
------- MMLU details -------,-,-,-,,,,,-,-,-,-,,
mmlu-humanities,-,naive_average,ppl,26.79,28.32,27.75,30.63,38.38,41.94,42.68,44.73,51.78,53.53
mmlu-stem,-,naive_average,ppl,24.47,29.12,26.65,28.21,35.94,34.35,34.31,36.65,40.62,40.31
mmlu-social-science,-,naive_average,ppl,24.24,29.14,28.88,31.64,41.77,45.72,45.61,46.12,54.13,56.7
mmlu-other,-,naive_average,ppl,25.84,25.79,29.04,31.01,39.95,40.99,43.37,43.16,49.13,51.35
mmlu,-,naive_average,ppl,25.27,28.18,27.91,30.12,38.64,39.99,40.66,41.97,47.95,49.29
---- Standard Benchmarks ---,-,-,-,,,,,-,-,-,-,,
BoolQ,314797,accuracy,ppl,59.76,64.4,70.58,69.57,70.49,73.21,70.09,74.37,70.92,72.02
piqa,0cfff2,accuracy,ppl,74.86,76.12,76.5,76.28,76.99,76.66,77.09,77.58,78.07,78.73
siqa,e8d8c5,accuracy,ppl,33.57,33.93,33.62,37.82,39.1,37.67,46.88,48.98,49.39,48.82
hellaswag,a6e128,accuracy,ppl,63.74,66.92,67.95,68.32,69.04,69.66,69.53,71.08,73.02,73.43
winogrande,55a66e,accuracy,ppl,58.41,60.14,60.69,61.64,61.72,63.61,63.61,63.38,64.72,66.46
ARC-e,2ef631,accuracy,ppl,28.92,25.22,26.63,29.98,37.74,35.1,52.56,55.38,68.43,68.43
ARC-c,2ef631,accuracy,ppl,26.78,27.46,23.73,28.81,32.54,29.15,33.9,36.95,45.42,47.8
openbookqa_fact,6aac9e,accuracy,ppl,23.8,22.2,29.6,32,36.6,45.2,57.4,57.4,64.4,63.8
commonsense_qa,5.55E+05,naive_average,ppl,59.71,62.57,66.01,66.75,61.75,62.41,63.31,63.96,69.37,69.45
mmlu,-,,ppl,25.27,28.18,27.91,30.12,38.64,39.99,40.66,41.97,47.95,49.29
------ Code Generation -----,-,-,-,,,,,-,-,-,-,,
openai_humaneval,a82cae,humaneval_pass@1,gen,11.59,13.41,17.07,18.29,16.46,18.29,17.07,24.39,18.9,25
mbpp,1e1056,score,gen,16.6,20.2,24,22.6,23,26.2,24.6,30.2,33.6,36.8
------ World Knowledge -----,-,-,-,,,,,-,-,-,-,,
nq,2121ce,score,gen,5.48,8.67,9.06,4.93,6.26,10.97,7.48,8.34,10.25,6.93
triviaqa,2121ce,score,gen,23.74,32.84,34.34,33.21,32.76,35.78,37.06,39.49,45.32,43.02
--- Reading Comprehension --,-,-,-,,,,,-,-,-,-,,
squad2.0,1710bc,score,gen,27.55,37.83,31.83,29.26,31.7,33.13,36.97,30.44,36.75,35.8
---------- Math -----------,-,-,-,,,,,-,-,-,-,,
math,265cce,accuracy,gen,1.74,1.62,1.64,2.54,2.34,2.58,2.74,2.76,3.6,4.18
gsm8k,1d7fe4,accuracy,gen,2.65,3.18,8.04,7.88,9.7,11.75,11.75,13.19,16.38,18.12
TheoremQA,ef26ca,accuracy,gen,0.12,0.75,0.5,1,0.88,1.12,0.75,0.75,1.25,0.62
--------- Chinese ----------,-,-,-,,,,,-,-,-,-,,
ceval,-,naive_average,ppl,23.24,26.45,27.89,28.36,31.8,33.76,37.75,40.49,42.38,45.1
ceval-stem,-,naive_average,ppl,23.28,24.48,25.81,26.66,28.85,29.99,32.97,35.72,36.69,38.81
ceval-social-science,-,naive_average,ppl,25.08,26.58,27.53,28.27,36.1,39.77,42.18,48.05,49.33,56.5
ceval-humanities,-,naive_average,ppl,23,26.47,29.21,26.9,30.76,30.85,41.79,44.41,47.6,47.58
ceval-other,-,naive_average,ppl,21.73,29.9,30.7,32.98,34.28,38.03,38.37,38.38,41.17,43.67
ceval-hard,-,naive_average,ppl,24.27,24.78,26.56,24.83,28.43,27,29.53,32.27,33.37,31.94
cmmlu,-,naive_average,ppl,25.38,25.82,27.12,27.61,36.3,37.49,38.84,41.01,44.22,46.8
cmmlu-humanities,-,naive_average,ppl,25.76,27.06,26.89,28.07,39.91,39.91,41.81,45,49.54,52.83
cmmlu-stem,-,naive_average,ppl,24.49,24.75,25.73,24.56,28.85,30.03,31.05,31.65,32.37,34.72
cmmlu-social-science,-,naive_average,ppl,25.3,26.22,27.41,28.29,38.22,40.74,42.01,44.32,48.35,50.81
cmmlu-other,-,naive_average,ppl,26.19,25.38,28.47,29.67,38.79,39.09,40.43,43.31,46.95,49.38
cmmlu-china-specific,-,naive_average,ppl,25.93,26.27,27.12,27.79,37.52,39.11,39.41,42.13,45.68,48.56

==> result_csv/openllama-7b-summary.csv <==
dataset,version,metric,mode,50B,100B,150B,200B,250B,300B,350B,400B,450B,500B,550B,600B,650B,700B,750B,800B,850B,900B,950B,1000B
------- MMLU details -------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
mmlu-humanities,-,naive_average,ppl,26.18,24.97,25.14,24.65,25.42,25.54,25.05,26.1,26.4,28.78,27.86,33.09,34.83,36.41,37.15,38.49,40.36,39,39.74,39.79
mmlu-stem,-,naive_average,ppl,25.94,29.34,25.25,28.86,26.23,29.65,25.66,23.95,27.5,27.62,29.78,29.34,32.6,32.03,33.74,34.51,35.81,37.99,35.93,35.52
mmlu-social-science,-,naive_average,ppl,24.89,28.34,22.23,30.22,23.27,28.01,23.89,24.21,29.9,29.9,32.21,35.39,42.38,43.55,43.09,45.99,47.42,48.85,49.63,49.37
mmlu-other,-,naive_average,ppl,26.55,26.03,24.52,27.64,26.17,30.99,27.45,27.71,31.57,31.41,33.44,38.2,43.03,44.7,46.15,47.6,48.6,48.92,50.08,49.89
mmlu,-,naive_average,ppl,25.93,26.93,24.39,27.48,25.29,28.21,25.46,25.56,28.56,29.35,30.48,33.88,37.8,38.82,39.68,41.25,42.71,43.13,43.34,43.16
---- Standard Benchmarks ---,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
BoolQ,314797,accuracy,ppl,61.68,63.88,64.53,65.35,67.74,64.89,67.95,70.06,70.82,70.89,69.82,71.38,70.98,70.67,72.38,71.99,73.12,75.08,74.56,74.53
piqa,0cfff2,accuracy,ppl,74.05,76.06,76.93,77.69,77.64,78.02,78.56,78.29,77.91,79.81,78.45,78.67,79.27,79.16,80.41,79.65,80.03,79.87,80.25,80.2
siqa,e8d8c5,accuracy,ppl,33.32,33.21,34.13,32.85,33.21,33.11,34.34,33.62,34.75,34.44,35.57,36.28,35.31,38.23,37.2,38.38,39.46,38.22,38.48,38.79
hellaswag,a6e128,accuracy,ppl,57.01,63.64,65.48,67.41,68.09,70.1,69.65,70.84,70.88,72.07,72.19,72.75,73.02,73.77,74.29,74.47,74.91,75.15,75.11,75.15
winogrande,55a66e,accuracy,ppl,57.38,59.19,60.54,60.54,63.69,64.72,64.17,66.14,64.4,66.7,66.46,67.01,67.32,67.17,68.74,67.96,67.01,67.95,67.64,67.32
ARC-e,2ef631,accuracy,ppl,53.93,58.29,60.77,62.03,63.17,63.55,64.02,64.35,65.91,64.77,67.68,66.79,64.69,67.08,68.18,69.4,68.81,69.91,69.4,69.53
ARC-c,2ef631,accuracy,ppl,27.82,32.59,34.3,35.32,34.56,36.6,35.75,38.31,38.65,37.2,38.48,37.63,38.39,38.31,39.76,39.93,39.93,41.04,42.32,42.24
openbookqa_fact,6aac9e,accuracy,ppl,28.6,22.2,25.4,20,28,23,27.8,28.8,28.8,27.8,37.4,40.6,44.6,51.2,50.4,53,58.4,53.8,55.6,56
commonsense_qa,e51e32,accuracy,ppl,18.92,19.57,19.74,19.58,19.57,20.31,21.38,19.9,,22.19,24.24,35.54,43.73,45.13,43.41,46.76,52.09,54.14,55.45,55.61
mmlu,-,naive_average,ppl,25.93,26.93,24.39,27.48,25.29,28.21,25.46,25.56,28.56,29.35,30.48,33.88,37.8,38.82,39.68,41.25,42.71,43.13,43.34,43.16
------ Code Generation -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
openai_humaneval,-,-,-,7.92,8.54,11.58,11.58,13.41,12.8,14.02,15.24,15.24,15.24,18.29,15.85,17.07,20.12,18.9,18.29,19.51,20.12,18.9,19.51
mbpp,1e1056,score,gen,0.93,10.05,12.57,14.68,18.39,21.69,21.56,25.4,26.85,27.25,25,30.03,30.16,32.01,29.76,33.73,31.75,34.52,35.45,35.05
------ World Knowledge -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
nq,2121ce,score,gen,5.18,8.35,10.35,9.7,9.88,11.35,12.22,13.55,13.22,14.06,14.62,14.17,14.99,15.67,15.74,16.83,17.28,17.56,17.13,17.16
triviaqa,2121ce,score,gen,23.2,34.28,39.07,42.16,44.48,46.83,48.33,49.34,50.72,52.08,54.25,54.51,57.05,57.99,58.81,60.09,60.85,61.35,62.04,62.03
--- Reading Comprehension --,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
squad2.0,1710bc,score,gen,52.69,57.76,62.47,65.9,59.07,62.82,63.02,65.73,63.74,65.53,63.98,63.2,61.99,62.01,60.94,64.2,65.53,64.32,63.48,63.45
---------- Math -----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
math,265cce,accuracy,gen,0.54,0.6,1.02,0.84,0.76,0.8,0.88,0.96,1.44,1.34,1.32,1.9,1.78,1.54,1.84,1.66,1.96,2.02,2.06,1.98
gsm8k,1d7fe4,accuracy,gen,1.21,2.35,1.82,2.65,3.18,2.58,4.25,5.08,4.55,5.84,6.06,4.93,6.9,10.01,8.41,9.1,9.48,10.01,11.3,10.77
TheoremQA,ef26ca,accuracy,gen,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
--------- Chinese ----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval,-,naive_average,ppl,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval-stem,-,naive_average,ppl,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval-social-science,-,naive_average,ppl ,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval-humanities,-,naive_average,ppl ,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval-other,-,naive_average,ppl ,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval-hard,-,naive_average,ppl ,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
cmmlu,-,naive_average,ppl,24.77,24.75,24.62,25.38,25.34,25.3,24.97,26.16,25.31,25.76,27.02,29.91,29.83,31.13,31.5,32.48,33.12,33.02,33.75,33.96
cmmlu-humanities,-,naive_average,ppl,24.66,24.79,25.19,25.11,25.75,25.35,25.19,26.68,25.67,24.71,27.52,30.77,28.85,31.14,31.26,32.26,33.14,33.39,33.79,34.27
cmmlu-stem,-,naive_average,ppl,24.33,23.94,24.26,25.8,23.9,25.09,24.34,25.09,24.5,25.56,24.89,27.58,27.81,28.25,28.8,28.51,29.39,28.37,29.99,30.74
cmmlu-social-science,-,naive_average,ppl,25.3,24.95,24.89,25.32,25.99,25.55,25.14,26.2,25.11,25.82,26.86,29.9,29.79,30.48,31.65,32.42,33.93,33.49,34.09,34.2
cmmlu-other,-,naive_average,ppl,24.6,25.19,24.12,25.32,25.43,25.12,25.12,26.6,25.94,26.73,28.66,31.2,32.47,34.47,33.88,32.33,35.33,36.15,36.56,36.18
cmmlu-china-specific,-,naive_average,ppl,24.96,24.88,24.64,25.35,25.63,25.39,25.06,26.23,25.33,25.98,27.17,30.1,30.23,31.31,31.91,36.88,33.81,33.7,34.32,



==> result_csv/yi-34b-summary.csv <==
dataset,version,metric,mode,47.19B,102.24B,149.42B,196.61B,243.79B,298.84B,346.03B,401.08B,448.27B,503.32B,550.5B,597.69B,652.74B,699.92B,747.11B,802.16B,849.35B,904.4B,951.58B,1101.0B,1203.24B,1305.48B,1399.85B,1502.09B,1604.32B,1698.69B,1800.93B,1903.17B,1997.54B,2099.77B,2202.01B,2304.25B,2398.62B,2500.85B,2595.23B,2697.46B,2799.7B,2901.93B,2996.31B
------- MMLU details -------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
mmlu-humanities,-,naive_average,ppl,26.82,25.57,42.06,47.55,50.76,54.08,57.7,59.32,60.83,60.82,62.83,63,65.36,64.64,64.12,65.86,66,65.43,66.54,66.15,67.86,67.9,69.02,67.98,70.43,71.47,68.61,70.91,72.02,71.59,73.71,74.24,74.15,72.87,74.92,76.01,75.3,75.71,77.45
mmlu-stem,-,naive_average,ppl,26.5,23.42,32.14,36.99,38.09,39.47,44.35,43,46.92,43.33,45.78,47.54,47.16,47.37,46.93,49.11,50,50.39,49.61,51.25,51.63,52.34,52.38,50.1,52.7,55.32,52.85,53.21,56.09,55.88,57.01,57.64,58.59,58.17,58.36,58.33,59.2,59.38,59.09
mmlu-social-science,-,naive_average,ppl,28.37,24.65,40.15,49.44,52.26,56.07,61.74,61.65,63.58,64.61,65.8,67.72,68.65,63.91,67.25,69.39,71.6,69.1,70.38,73.05,72.67,74.53,74.51,74.54,76.12,76.18,76.43,75.24,77.41,76.91,78.44,78.88,78.78,79.92,79.81,80.3,80.66,80.88,80.36
mmlu-other,-,naive_average,ppl,30.39,25.65,42.16,46.74,52.39,51.91,56.38,56.84,59.29,60.78,60.33,62.02,62.4,62.43,62.31,62.67,64.37,64.25,64.04,65.93,65.52,66.63,67.88,68.27,68.54,67.69,69.76,69.72,71.07,69.62,72.78,72.3,72.7,73,72.84,73.82,73.59,73.42,75.34
mmlu,-,naive_average,ppl,27.86,24.68,38.37,44.24,47.22,49.13,53.8,53.81,56.42,55.78,57.2,58.62,59.31,58.23,58.64,60.29,61.48,60.92,61.13,62.59,62.93,63.82,64.37,63.47,65.29,66.21,65.27,65.65,67.63,67.02,68.93,69.24,69.61,69.48,69.96,70.52,70.67,70.84,71.46
---- Standard Benchmarks ---,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
BoolQ,314b96,accuracy,ppl,56.27,66.67,71.1,72.14,76.73,78.47,78.38,78.29,76.57,76.85,76.94,78.62,72.11,75.93,79.63,72.91,80.89,72.29,80.92,84.22,83.7,82.91,83.85,76.76,81.74,82.97,80.09,81.68,82.66,84.59,82.6,84.62,86.42,84.89,84.31,83.12,85.75,84.71,85.17
piqa,1cf9f0,accuracy,ppl,73.01,74.86,75.52,76.82,76.82,77.37,77.86,77.26,78.4,78.35,78.29,78.07,79,78.62,78.94,78.84,79.27,79.33,79.38,79.27,79.65,79.6,79.87,79.76,78.94,80.36,80.03,80.36,80.69,80.85,80.96,80.9,81.66,81.45,82.15,81.28,80.96,81.5,81.45
siqa,ced5f6,accuracy,ppl,34.14,37.51,48.21,51.79,52.81,55.89,60.18,63.82,60.59,65.66,63.05,58.6,64.33,64.79,65.76,63.77,63.72,62.9,68.37,68.68,69.04,70.83,66.94,69.45,69.55,70.37,69.75,71.03,72.26,68.99,74.05,71.9,71.34,72.47,73.03,71.34,72.67,72.31,72.93
hellaswag,47bff9,accuracy,ppl,54.75,63.98,66.68,69.13,69.83,71.47,71.94,73.19,73.03,73.77,74.21,74.35,74.27,75.4,75.11,76.01,76.21,76.41,75.85,76.64,76.99,77.44,77.48,77.99,78.5,78.39,78.1,79.41,79.6,79.63,79.93,80.35,80.46,80.87,81.02,80.96,80.97,81.09,81.55
winogrande,55a66e,accuracy,ppl,54.46,58.33,60.06,61.25,62.9,63.77,65.82,65.59,64.33,65.75,65.11,64.96,66.22,66.46,67.64,64.48,69.46,67.72,67.8,66.54,67.01,66.93,68.43,68.67,66.93,68.35,67.01,70.32,69.69,67.88,69.85,72.77,71.9,70.88,69.69,72.93,71.11,67.32,71.35
ARC-e,a450bd,accuracy,ppl,26.46,35.1,46.21,62.08,67.9,71.25,69.66,74.43,73.54,73.19,79.72,79.19,80.6,83.25,83.25,84.13,83.42,85.54,85.01,83.95,86.77,88.54,89.42,88.89,89.95,88.36,90.65,90.65,89.77,92.06,91.71,92.24,93.47,92.95,93.3,94,92.77,93.47,92.59
ARC-c,a450bd,accuracy,ppl,24.75,31.86,37.29,41.36,47.8,53.22,56.95,58.31,55.25,56.27,60.68,63.05,67.12,62.71,66.44,65.76,65.42,68.47,67.12,70.85,71.86,75.59,73.22,72.2,75.25,73.22,75.25,75.93,77.63,80.68,84.07,83.05,82.37,81.69,82.03,85.42,83.39,84.07,85.42
openbookqa_fact,da3815,accuracy,ppl,24,36.2,52,61.6,63.6,70.8,72.8,76.4,70.4,76.2,78.6,76.6,79.4,78,81.8,78,81.4,80.2,78.6,82.2,79.8,83.4,81.8,84.2,85,85.2,83.8,85.4,85,86.4,88.2,88.2,85.8,87.6,87,87,87.4,86.2,88.4
commonsense_qa,e51e32,naive_average,ppl,50.7,59.38,63.72,65.52,65.85,69.21,69.94,70.76,70.27,71.33,70.19,71.99,70.93,71.25,72.24,72.48,71.91,71.91,73.05,71.58,71.66,72.65,71.99,73.05,75.1,75.1,75.68,75.27,74.04,76,74.94,73.71,74.86,76.33,76.49,77.07,76.33,77.07,76.25
mmlu,-,,ppl,27.86,24.68,38.37,44.24,47.22,49.13,53.8,53.81,56.42,55.78,57.2,58.62,59.31,58.23,58.64,60.29,61.48,60.92,61.13,62.59,62.93,63.82,64.37,63.47,65.29,66.21,65.27,65.65,67.63,67.02,68.93,69.24,69.61,69.48,69.96,70.52,70.67,70.84,71.46
------ Code Generation -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
openai_humaneval,8e312c,humaneval_pass@1,gen,6.71,7.93,10.98,9.15,9.76,12.8,10.98,14.02,13.41,15.85,14.63,13.41,14.63,13.41,15.24,14.02,18.29,19.51,17.68,20.12,16.46,18.29,21.95,20.73,17.68,19.51,22.56,20.12,25,23.78,24.39,24.39,25.61,25,26.83,24.39,26.22,25,22.56
mbpp,1e1056,score,gen,4.2,9.6,11.4,14.8,14,18.6,19.8,21.8,22.4,22.2,22,22,24.4,25.8,25.4,24,25.2,27,27.6,28.2,27.6,28.8,30.8,31.2,31.8,33,31.6,34.8,35,35,36.6,36.4,39.6,36,38.4,36.2,39.6,38.8,42.2
------ World Knowledge -----,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
nq,3dcea1,score,gen,5.48,10.33,12.77,15.1,16.26,16.62,19.11,18.42,12.66,21.61,17.81,26.7,22.66,20.06,22.63,17.78,24.18,25.21,23.38,25.51,13.82,23.3,24.82,29.09,22.52,26.79,27.92,27.23,27.31,29.28,30.78,28.81,33.74,31.91,31.66,33.55,31.19,33.46,34.54
triviaqa,2121ce,score,gen,11.25,23.72,26.49,30.86,34.1,34.6,40.99,37.44,35.53,41.86,41.45,46.35,47.04,39.75,49.6,42.91,45.9,48.72,47.24,54.89,36.48,49.09,54.22,55.1,53.26,52.42,56.56,54.63,57.02,57.19,57,52.21,57.95,56.93,59.15,59.45,61.89,62.11,62.32
--- Reading Comprehension --,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
squad2.0,1710bc,score,gen,10.76,2.93,10.99,55.67,58.13,55.97,61.13,61.33,61.46,63.38,62.35,68.94,63.35,64.12,60.86,59.36,65.81,59.93,65.51,69.2,59.88,64.36,72.89,59.78,69.89,52.3,57.53,58.49,50.95,60.24,50.75,58.21,46.13,56.98,55.17,54.59,60.73,55.66,73.43
---------- Math -----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
math,265cce,accuracy,gen,1.38,2.14,2.2,2.32,2.78,2.78,3.68,2.94,2.84,3.16,3.54,3.34,3.04,3.9,4.58,4.22,4.46,4.52,4.56,5.74,5.68,6.42,6.34,6.8,6.8,7.64,7.1,7.78,8.22,8.86,8.96,10.16,9.58,9.82,10.86,10.82,10.42,11.7,11.72
gsm8k,1d7fe4,accuracy,gen,3.03,5.03,5.32,8.49,9.01,10.31,15.22,17.45,19.68,20.12,22.01,22.44,22.52,24.94,26.37,27.73,27.81,28.79,30.08,29.38,31.3,32.43,33.99,33.03,34.32,36.38,41.06,43.08,42.76,44,44.19,45.02,45.83,45.19,46.0,46.91,45,48.07,50.2
TheoremQA,7009de,accuracy,gen,0.75,2.38,2.25,3.12,1.88,0.88,1.88,1.38,1.25,1.12,3.75,3.75,3,2.75,3,1.62,3.75,3,3.12,1.62,1.5,2.62,1.62,1.62,4.62,3.75,2.62,2.25,2.62,3.62,7.38,3.75,7.75,4.12,4.12,3.5,6,3,3.38
--------- Chinese ----------,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
ceval,-,naive_average,ppl,27.07,34.23,37.42,42.56,45.29,49.04,45.07,53.45,54.92,50.24,55.06,53.87,58.13,57.47,58.02,59.8,60.76,60.65,57.8,63.14,58.51,59.67,63.78,61.17,63.43,60.69,57.87,68.32,64.42,64.63,66.66,70.47,68.68,68.94,68.76,68.93,69.63,72.26,70.19
ceval-stem,-,naive_average,ppl,26.96,31.71,30.12,35.61,36.68,38.32,34.6,45.18,45.11,41.92,45.68,45.61,50.59,47.49,48.92,50.79,52.41,49.49,47.81,55.07,49.65,47.8,54.03,49.49,51.51,50.15,43.77,56.2,51.26,51.84,55.44,59.12,56.96,56.2,57.29,59,58.3,62.56,60.02
ceval-social-science,-,naive_average,ppl,23.28,40.09,46.85,54.62,57.06,65.07,54.16,64.33,66.43,66.05,68.5,70.47,71.64,69.13,72.02,75.8,75.28,73.24,73.85,76.73,72.36,73.5,76.53,73.11,78.8,74.63,74.8,82.26,81.89,79.68,77.8,83.56,82.74,83.02,80.76,79.66,80.19,81.48,79.35
ceval-humanities,-,naive_average,ppl,28.33,32.66,43.26,44.33,45.94,50.97,52.86,58.24,58.92,50.72,60.7,55.72,60.46,65.06,62.57,63.72,65.48,68.75,62.51,68.35,64.13,68.9,71.3,71.33,71.45,67.49,66.8,78.45,75.44,74.1,76.73,79.42,78.44,76.78,78.49,78.24,80.34,81.65,80.66
ceval-other,-,naive_average,ppl,29.44,35.05,36.28,42.43,49.6,52.02,48.03,53.79,58.27,50.5,54.27,51.97,57.22,57.4,57.28,57.71,58.04,61.37,56.69,60.24,56.41,59.45,62.41,61.4,63.11,60.39,59.17,67.58,61.45,64.7,66.85,70.25,67.44,71.45,69,67.95,69.94,72.14,69.89
ceval-hard,-,naive_average,ppl,26.6,31.73,29.6,31.56,32.56,29.18,27.28,34.8,33.7,28.91,34.67,32.62,38.41,37.42,35.92,38.2,41.58,38.69,40.31,41.99,43.77,36.69,40.04,36.11,38.53,33.06,26.37,39.8,31.43,37.01,38.66,43.6,41.69,38.39,39.42,41.95,40.73,45.9,43.86
cmmlu,-,naive_average,ppl,25.39,29.54,38.2,35.99,37.58,43.37,43.96,48.34,53.9,46.69,50.46,49.14,51.57,47.18,50.27,54.73,57.08,48.36,52.61,49.14,51.16,55.65,63.53,54.17,58.02,55.71,47.33,55.96,56.5,57.62,61.08,61.83,67.32,57.97,64.52,57.61,58.47,59.29,57.45
cmmlu-humanities,-,naive_average,ppl,25.72,31.43,41.29,35.15,40.22,46.87,45.6,52.75,56.93,51.79,54.12,52.52,53.82,50.86,53.13,57.86,60.22,50.74,56.16,53.28,54.6,60,69.04,58.29,61.18,58.92,50.88,61.37,59.99,62.04,65.38,64.24,71.23,60.37,69.23,58.76,61.06,59.89,61.74
cmmlu-stem,-,naive_average,ppl,25.54,27.2,31.13,29.63,31.45,33.63,34.33,36.16,41.71,36.1,38.39,37.73,41.08,38.07,38.14,42.81,44.27,37.66,40.25,37.9,39.31,44.1,50.02,43.09,47.63,45.02,38.53,44.25,45.23,46.71,48.46,50.35,56.44,47.98,52.7,46.85,47.01,50.96,46.8
cmmlu-social-science,-,naive_average,ppl,25.04,30.58,39.75,38.37,39.6,46.43,48.56,52.61,59.13,49.5,55.02,53.7,54.87,49.65,54.3,59,62.1,52.75,56.6,51.85,56.13,57.69,67.25,58.42,61.99,58.43,49.73,58.99,59.88,60.78,64.7,65.5,70.08,61.4,67.55,62.51,61.65,63.12,60.45
cmmlu-other,-,naive_average,ppl,25.43,29.02,41.25,40.45,39.29,46.87,46.73,52.04,57.42,50.16,54.29,52.44,56.65,50.69,55.63,59.26,61.51,51.96,57.7,54.31,54.33,61.98,68.61,56.91,61.26,61.03,50.7,60.08,61.31,61.52,66.37,67.37,72.22,62.16,69.37,61.62,64.56,62.57,61.4
cmmlu-china-specific,-,naive_average,ppl,25.87,29.8,38.69,37.12,36.56,42.67,45.49,48.97,55.21,45.57,51.69,50.64,51.95,47.35,52.53,55.69,58.06,49.51,53.56,49.41,51.8,55.54,63.33,55.2,58.99,56.04,46.12,55.6,58.15,58.04,62.47,61.75,66.95,59.65,63.77,58.35,58.6,58.89,58.45
